Telescoping Filter: A Practical Adaptive Filter

Filters are fast, small and approximate set membership data structures. They are often used to filter out expensive accesses to a remote set S for negative queries (that is, a query x not in S). Filters have one-sided errors: on a negative query, a filter may say "present" with a tunable false-positve probability of epsilon. Correctness is traded for space: filters only use log (1/\epsilon) + O(1) bits per element. The false-positive guarantees of most filters, however, hold only for a single query. In particular, if x is a false positive of a filter, a subsequent query to x is a false positive with probability 1, not epsilon. With this in mind, recent work has introduced the notion of an adaptive filter. A filter is adaptive if each query has false positive epsilon, regardless of what queries were made in the past. This requires "fixing" false positives as they occur. Adaptive filters not only provide strong false positive guarantees in adversarial environments but also improve performance on query practical workloads by eliminating repeated false positives. Existing work on adaptive filters falls into two categories. First, there are practical filters based on cuckoo filters that attempt to fix false positives heuristically, without meeting the adaptivity guarantee. Meanwhile, the broom filter is a very complex adaptive filter that meets the optimal theoretical bounds. In this paper, we bridge this gap by designing a practical, provably adaptive filter: the telescoping adaptive filter. We provide theoretical false-positive and space guarantees of our filter, along with empirical results where we compare its false positive performance against state-of-the-art filters. We also test the throughput of our filters, showing that they achieve comparable performance to similar non-adaptive filters.

==> plots/50firehoseResults.txt <==
#file: 50ASfirehose.txt
#adaptivity bits: 11
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"     "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
1     0.00187538     5.32023e-05          9.21941e-05     9.06684e-05          0.000113445     0.000182841     0.000370106     9.31749e-05     
4     0.00181892     6.54044e-05          8.27046e-05     8.02816e-05          0.000140145     0.000177508     0.000358263     9.06358e-05     
7     0.00179573     9.57614e-05          8.00155e-05     0.000211184          0.000188522     0.000175977     0.000358827     9.21464e-05     
10     0.00182432     0.00010252          8.60167e-05     0.000119452          0.000219342     0.000172162     0.000364471     8.98174e-05     
13     0.00186374     0.000173721          8.56513e-05     0.000770457         0.00035829     0.000203172     0.000391767     0.00010116     
16     0.00190689     0.000188095          8.53811e-05     0.000664136         0.000338904     0.000195039     0.000388282     9.89989e-05     
19     0.00183237     0.000166777          8.11931e-05     0.000558625         0.000363194     0.000198038     0.000384945     0.000101917     
22     0.00184671     0.000704257          0.000215319     0.00188148          0.000607824     0.000305522     0.000477804     0.000132136     
25     0.00184059     0.000626713          0.000203489     0.00186465          0.000609217     0.000293783     0.000484876     0.000126273     
28     0.00180969     0.000529097          0.000300764     0.00231265          0.000561395     0.000302709     0.000468747     0.000128363     
31     0.00182818     0.000593679          0.000295374     0.00214478          0.000547342     0.000283491     0.000466722     0.000126694     


==> plots/chicagoA64Results.txt <==
#file: chicagoA64.txt
#adaptivity bits: 11
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"     "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
# A: 249036 S: 249036 total Bins: 262144
1     0.00180473     0.000201308     0.000408729     0.000406931     0.000396683     0.000792676     0.00159293     0.000401837     
# A: 311295 S: 62259 total Bins: 65536
5     0.00198528     0.000158795     0.000294141     0.000290321     0.000300312     0.000593381     0.001201     0.000297138     
# A: 311290 S: 31129 total Bins: 32768
10     0.00176495     0.000156984     0.00027227     0.000271891     0.000275086     0.000547052     0.00110481     0.00027304     
# A: 466935 S: 31129 total Bins: 32768
15     0.00146808     0.000154042     0.000272522     0.000274795     0.000278104     0.000546231     0.00110791     0.000272674     
# A: 311280 S: 15564 total Bins: 16384
20     0.00212934     0.000149557     0.000243516     0.00026951     0.000251619     0.000487532     0.00100671     0.000249356     
# A: 389100 S: 15564 total Bins: 16384
25     0.0017694     0.000149525     0.000242972     0.000261353     0.000247149     0.000487489     0.00100482     0.000247638     
# A: 466920 S: 15564 total Bins: 16384
30     0.00189988     0.000148383     0.000247866     0.000265486     0.0002489     0.00048937     0.00100415     0.000247649     
# A: 544740 S: 15564 total Bins: 16384
35     0.00186156     0.000148524     0.000247105     0.000268531     0.000249008     0.000491099     0.00100826     0.000247768     
# A: 311280 S: 7782 total Bins: 8192
40     0.00177665     0.000150035     0.000242618     0.000277885     0.000233767     0.000457234     0.000958576     0.000232666     
# A: 350190 S: 7782 total Bins: 8192
45     0.00226766     0.000152083     0.000246483     0.000271894     0.000232395     0.000452142     0.000957175     0.000235284     
# A: 389100 S: 7782 total Bins: 8192
50     0.00179471     0.000152837     0.000247642     0.000283875     0.000235255     0.000454857     0.000954518     0.000230579     


==> plots/chicagoBLohani.txt <==
#file: chicagoB64.txt
#adaptivity bits: 11
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"     "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
1     0.00175669     0.000156154     0.000264909     0.000304281         0.00025495     0.00046863     0.000986556     0.000238135     
5     0.00213495     0.000185747     0.000304223     0.000385076         0.000246985     0.000452486     0.00101355     0.000233126     
10     0.00212754     0.000227495     0.000338078     0.000462238        0.000278058     0.000500768     0.00114964     0.000257494     
15     0.00169773     0.000232918     0.000329797     0.000447583         0.000277363     0.00049737     0.00114403     0.000258927     
20     0.00184162     0.000287671     0.000440115     0.000609256        0.000328352     0.000587878     0.00139666     0.000305143     
25     0.00177833     0.000281699     0.000434532     0.000600332        0.000334328     0.000587393     0.00139828     0.000303573     
30     0.0020086     0.000298716     0.000443384     0.000620947        0.000343729     0.000589126     0.00139169     0.000302452     
35     0.00196643     0.000359351     0.000685946     0.000861322        0.000427241     0.000743563     0.00182534     0.000379984     
40     0.00213323     0.000367529     0.000675966     0.000824306        0.000417581     0.000747174     0.00180847     0.000373916     
45     0.00210283     0.000364936     0.000644021     0.000828939        0.000414313     0.000742945     0.00182161     0.000374755     
50     0.00198926     0.000371025     0.000640471     0.000774337        0.00042007     0.000748571     0.00182396     0.000377322     


==> plots/sanjoseLohani.txt <==
#file: sanjose64.txt
#adaptivity bits: 11
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"    "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
1     0.00186081     0.000203166     0.000350468     0.000380781        0.000334386     0.000644876     0.00134614     0.000327963     
5     0.0017612     0.000247428     0.000421931     0.000542437       0.000341592     0.000651382     0.00143117     0.000333396     
10     0.00218529     0.000316259     0.000501479     0.000719048      0.000392243     0.000717896     0.00162301     0.0003669     
15     0.00167083     0.000304425     0.000498987     0.00071303       0.00038655     0.000710614     0.00161271     0.000364891     
20     0.00166785     0.000389427     0.000600435     0.000792324       0.000463345     0.000828079     0.00194202     0.000425532     
25     0.00198906     0.000393927     0.000630296     0.00080481       0.000468394     0.000828478     0.00193847     0.000425418     
30     0.00190524     0.000384051     0.000614638     0.000826027       0.000472929     0.000834794     0.00193751     0.000429144     
35     0.00203247     0.000486278     0.000911114     0.00110972       0.000568025     0.00105522     0.00254636     0.000527992     
40     0.00186709     0.000481143     0.000904379     0.00107316       0.000579849     0.00105785     0.00254924     0.000527273     
45     0.00167787     0.000474453     0.000837195     0.00100941       0.0005826     0.001046     0.0025472     0.000532184     
50     0.00211034     0.000517038     0.000862425     0.00102179       0.000589282     0.00105714     0.00252032     0.000527096     


==> plots/stream_powerlaw.txt <==
#file: streamdump_powerlaw.data
#adaptivity bits: 11
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"     "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
# A: 31129 S: 31129 total Bins: 32768
1     0.00163614     0.000669215     0.00129136     0.00127863     0.0013009     0.00261452     0.00519405     0.00129263     
# A: 38910 S: 7782 total Bins: 8192
5     0.00187489     0.000379939     0.000537175     0.000563288     0.000591825     0.00113292     0.00228262     0.0005562     
# A: 38910 S: 3891 total Bins: 4096
10     0.00154756     0.000310335     0.00032574     0.000371603     0.000416877     0.000748026     0.00161047     0.000375483     
# A: 58365 S: 3891 total Bins: 4096
15     0.00185202     0.000332326     0.000349259     0.000413937     0.000447334     0.000769899     0.00160165     0.000393123     
# A: 77820 S: 3891 total Bins: 4096
20     0.00156708     0.000328327     0.000372778     0.000477439     0.000458153     0.000771075     0.00159483     0.000382069     
# A: 48625 S: 1945 total Bins: 2048
25     0.00171132     0.000315856     0.000276158     0.00058919     0.000388426     0.000554435     0.001222     0.000295301     
# A: 58350 S: 1945 total Bins: 2048
30     0.0019131     0.000311227     0.000256545     0.000429928     0.000376109     0.000560947     0.00123118     0.000293732     
# A: 68075 S: 1945 total Bins: 2048
35     0.00157214     0.000304323     0.0003248     0.000686473     0.000340177     0.000543138     0.0012191     0.000289103     
# A: 77800 S: 1945 total Bins: 2048
40     0.00199893     0.000297184     0.000273805     0.000661368     0.000395644     0.00055114     0.00123722     0.00029891     
# A: 43740 S: 972 total Bins: 1024
45     0.00195375     0.000329231     0.000317915     0.000627934     0.000335179     0.000451397     0.00103106     0.000239383     
# A: 48600 S: 972 total Bins: 1024
50     0.00191312     0.000349601     0.000473714     0.000857948     0.000316178     0.000447291     0.00102112     0.000238225     


==> plots/synthetic100.txt <==
#adaptivity bits: 11
#ne 100
A/S     "Cuckoo Filter"     "Cuckooing ACF"    "Selector QF"     "Extension QF"         "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
0.1     0.000623393     6.42674e-06       2.57069e-05     2.57069e-05           3.85604e-05     5.14139e-05     0.000154242     7.71208e-05     
1     0.00196608     1.79902e-05       4.1763e-05     4.11205e-05              3.6623e-05     7.06759e-05     0.000149062     3.34104e-05     
5     0.00164649     3.37959e-05       4.03495e-05     5.55127e-05            0.000134284     7.3503e-05     0.000156001     3.85505e-05     
10     0.00193485     5.67977e-05       3.98998e-05     0.000119828          9.89463e-05     7.98638e-05     0.000154909     4.02853e-05     
20     0.00191294     0.000129337       3.74582e-05     0.000522873          0.000307087     9.35492e-05     0.000172321     5.47096e-05     
30     0.00188863     0.000410863       0.00012017     0.00140551              0.000388204     0.000131886     0.00020466     6.41223e-05     
50     0.00184262     0.000971691       0.000707993     0.00225545            0.000689874     0.000305359     0.000331175     9.75713e-05     
100     0.00178163     0.00141532      0.00249916     0.00305543                0.00109011     0.000979009     0.00220889     0.000356001     


==> plots/synthetic1000.txt <==
#adaptivity bits: 11
#ne 1000
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Old AQF"     "Selector QF"     "Extension QF"     "Long Extension QF"     "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
0.1     0.00323779     6.42674e-07     3.85604e-06     3.85604e-06     3.85604e-06     1.02828e-05     8.35476e-06     9.6401e-06     1.79949e-05     1.28535e-06     
1     0.00226195     2.05603e-06     3.59805e-06     4.11205e-06     4.11205e-06     8.41686e-06     4.11205e-06     6.74634e-06     1.47777e-05     2.50578e-06     
5     0.00173171     2.76536e-05     3.62375e-06     3.30249e-06     3.23824e-06     6.82344e-06     5.45875e-05     7.4017e-06     1.54331e-05     3.35389e-06     
10     0.0018665     3.55307e-05     3.8422e-06     3.90645e-06     7.86237e-05     7.20894e-06     0.000102557     7.67155e-06     1.65253e-05     4.11848e-06     
20     0.00186705     4.69481e-05     3.945e-06     3.90324e-06     0.000649113     0.000158761     0.000253013     2.26324e-05     1.74602e-05     1.58443e-05     
30     0.00172453     0.000428969     7.44667e-05     4.92311e-05     0.00130358     0.000859916     0.00045829     6.55016e-05     2.8159e-05     9.89463e-06     
50     0.00182865     0.000827806     0.000660451     0.000648847     0.0023315     0.00351053     0.000604544     0.000201523     0.000149408     6.14495e-05     
100     0.00184708     0.00133944     0.00237667     0.00241134     0.00297515     0.00526039     0.00106374     0.000974618     0.00207807     0.000316432     


==> plots/synthetic100Lohani.txt <==
#adaptivity bits: 11
#ne 100
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"     "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
1     0.00195066     1.86327e-05     3.6623e-05     3.6623e-05       3.7908e-05     8.22411e-05     0.000147134     4.0478e-05     
5     0.00148085     2.18453e-05     3.688e-05     3.688e-05         5.12722e-05     7.80005e-05     0.000164097     3.80365e-05     
10     0.00199268     6.046e-05     3.90645e-05     8.98227e-05      0.000169622     7.78078e-05     0.000156836     3.9193e-05     
15     0.00191018     6.40795e-05     3.80793e-05     0.000307762      0.000225692     8.28836e-05     0.000167395     4.12919e-05     
20     0.00187082     0.000107781     3.91288e-05     0.000617675      0.00031091     0.000104151     0.000173831     4.867e-05     
25     0.00186091     0.000192033     5.88538e-05     0.00115153      0.000383089     0.000118196     0.000180982     4.81367e-05     
30     0.00187143     0.000343571     8.67172e-05     0.00138381      0.000358113     0.000142894     0.000201127     5.63266e-05     
35     0.00186728     0.000499725     0.00013601     0.00167612     0.000450876     0.000148419     0.000218618     7.5045e-05     
40     0.00195157     0.000744346     0.000276889     0.00194993     0.000578065     0.00021002     0.000257694     7.3246e-05     
45     0.00189673     0.000787244     0.000542705     0.00217458     0.000561795     0.00021634     0.000300594     8.72384e-05     
50     0.00188891     0.000921447     0.000659316     0.00232007     0.000618658     0.000287805     0.000395374     0.000112632     


==> plots/synthetic10Lohani.txt <==
#adaptivity bits: 11
#ne 10
A/S     "Cuckoo Filter"     "Cuckooing ACF"     "Selector QF"     "Extension QF"    "Cyclic ACF s=1"     "Cyclic ACF s=2"     "Cyclic ACF s=3"     "Swapping ACF"
1     0.00205603     0.000257003     0.000359805     0.000359805        0.000327679     0.000738885     0.0015613     0.00040478     
5     0.00153174     0.000248008     0.000340529     0.000335389        0.000435621     0.000767155     0.00156644     0.000416345     
10     0.00186713     0.00036623     0.000393858     0.000439476        0.000507582     0.000754947     0.00161013     0.00037651     
15     0.00185471     0.000366658     0.000382507     0.0006575        0.000494303     0.000785574     0.00159513     0.000424912     
20     0.00184336     0.00059689     0.000380365     0.000822732        0.000528784     0.000831406     0.00171196     0.000444295     
25     0.00178309     0.000685171     0.000402724     0.00122359      0.000675148     0.00082678     0.00179568     0.00045027     
30     0.00175405     0.000770368     0.000417416     0.00146213       0.000704832     0.000869314     0.00186884     0.000493446     
35     0.00181867     0.000902449     0.000499504     0.0017445       0.000797261     0.000927048     0.00192202     0.000487756     
40     0.00192415     0.000902885     0.000581952     0.00206534       0.000754465     0.000939668     0.00208028     0.000531836     
45     0.00181473     0.000970473     0.00078129     0.00215083       0.000903652     0.000962478     0.00217639     0.000547274     
50     0.00191943     0.00104498     0.000945258     0.00235865       0.000878951     0.00101542     0.00222719     0.000579928     

